New Local Explorations of the Unitary Coupled Cluster Energy Landscape

The recent quantum information boom has effected a resurgence of interest in unitary coupled cluster (UCC) theory. Our group's interest in local energy landscapes of unitary ans\"atze prompted us to investigate the classical approach of truncating the Taylor series expansion (instead of a perturbative expansion) of UCCSD energy at second-order. This amounts to an approach where electron correlation energy is estimated by taking a single Newton-Raphson step from Hartree-Fock toward UCCSD. Such an approach has been explored previously, but the accuracy was not extensively studied. In this paper, we investigate the performance and observe similar pathologies to linearized coupled cluster with singles and doubles. We introduce the use of derivatives of order three or greater to help partially recover the variational lower bound of true UCCSD, restricting these derivatives to those of the "unmixed" category in order to simplify the model. By testing the approach on several potential energy surfaces and reaction energies, we find this "diagonal" approximation to higher order terms to be effective at reducing sensitivity near singularities for strongly correlated regimes, while not significantly diminishing the accuracy of weakly correlated systems.

==> Bozkaya_SI_table.csv <==
Reaction,SCF,MP2,CCSD,CCSD(T),LCCSD,O2D2 (HF),O2D2 (KS),t-O2D2 (KS),O2D3 (HF),O2D3 (KS),t-O2D3 (KS),O2D3 (PM),O2D∞ (HF),O2D∞ (KS),t-O2D∞ (KS),O2D∞ (PM)
f2o+h2->f2+h2o,0.119378711015273,0.112768424968365,0.112168925718507,0.107938556861967,0.104138580833379,0.10358026972699,0.108435733254751,0.108873236861513,0.101297312591413,0.105805669807609,0.106223416398265,0.101567704724687,0.101653258890522,0.106215620551495,0.106641455042293,0.101955093705143
trans_h2o2+h2->2h2o,0.146837522686809,0.142816188304494,0.139697441678635,0.13643300058709,0.133734939838348,0.133695838961671,0.134459617166158,0.134470375110396,0.133787800738759,0.134552264083396,0.134562738822922,0.134730561545666,0.133763995097354,0.134530709242682,0.134541254489307,0.134524963128911
co+h2->ch2o,-0.001548441330399,0.010176785084326,0.009896738878012,0.009535590267788,0.009937383325024,0.010104670216848,0.010550959202007,0.010540220791242,0.009964115033625,0.010357195751894,0.010358221064976,0.009894246346406,0.009995464803296,0.010386082633957,0.010384448263736,0.009920123406658
co+3h2->ch4+h2o,0.090739902034812,0.106009909654617,0.106269571150548,0.103332776399213,0.101717362295673,0.102445424845953,0.104522055255515,0.104583498230539,0.102772496834277,0.105012009947416,0.105070729725767,0.103130313915401,0.102692127728929,0.104913502533293,0.104972782429513,0.102968943452524
n2+3h2->2nh3,0.052500972257235,0.058871512651521,0.062738911174179,0.059605890743498,0.058041259111235,0.058296963702276,0.059442116511718,0.059509396840028,0.05909164348472,0.060484492177409,0.060549885801976,0.058497441038725,0.058934129873038,0.060307541152824,0.060373315513317,0.058428067480307
n2o+h2->n2+h2o,0.157962407982296,0.116916843564027,0.133763407746173,0.124498836711766,0.122785274557316,0.123435940704752,0.130073502713657,0.130018745751798,0.123467607425312,0.129839969123637,0.129787527160758,0.124348390058344,0.123442514066781,0.129873502086824,0.129820639368845,0.124160235236857
trans_hno2+3h2->2h2o+nh3,0.211667126612838,0.196401128732568,0.199795779016632,0.190149799187296,0.178187857122595,0.168943315085727,0.075235033801199,0.171358970095191,0.169556709852074,0.183368137738093,0.186669834582055,0.170164138519723,NaN,NaN,NaN,NaN
c2h2+h2->c2h4,0.08116766945048,0.076658365061022,0.081354614959309,0.080002967672485,0.080700394030629,0.080890293047986,0.081392044125693,0.081397388359889,0.080853811514786,0.081311279963771,0.081317102832429,0.081176540771466,0.080865497071443,0.081328213916663,0.081333901600345,0.081126584263231
ch2co+2h2->ch2o+ch4,0.074865820880476,0.066436096918828,0.073272080559015,0.069782120134214,0.070804791092392,0.070999934902261,0.072263316328893,0.072281701108828,0.070905521469811,0.072039383466397,0.072068620129379,0.070786865436261,0.070923690293313,0.072069902171158,0.07209697248814,0.070812998060475
bh3+3hf->bf3+3h2,0.150294355046564,0.1575610107985,0.152422831403154,0.155317408995867,0.154136252462414,0.153672708939894,0.151203869828974,0.151272554954101,0.153598201131045,0.151136515925141,0.151204850917207,0.15326875734911,0.153623719825558,0.151157384199571,0.151225773495423,0.153369681847114
syn_hcooh->co2+h2,-0.000947079283034,0.00072011670276,-0.005580798798293,-0.003379660149251,-0.004638512535756,-0.005308511192851,-0.006618912107229,-0.006496644595308,-0.005502886255158,-0.006841149365463,-0.006719343900553,-0.005201692150867,-0.005468507754842,-0.006805954229613,-0.006683623066395,-0.005222721256874
co+h2o->co2+h2,0.002821918043199,0.020968203711542,0.010562412897768,0.014452508533508,0.012711450882229,0.012278280916462,0.00960535082865,0.009681025350426,0.01222240364433,0.009677164396018,0.009752071762623,0.012434400063948,0.012236415817909,0.009660854704627,0.009735935805749,0.012405182260008
c2h2+hf->ch2chf,0.045734664186654,0.040944821212719,0.045652320427394,0.045639280307398,0.046792548822964,0.046791427878191,0.046240325696289,0.046242121537972,0.046793768071467,0.046290914049877,0.046293363744894,0.046637630103163,0.046799908047575,0.046292490095112,0.046294723722696,0.046698153411143
hcn+h2o->co+nh3,0.032675943872519,0.01499449979621,0.020386886488474,0.019486017128017,0.020181957238663,0.019739374459093,0.018841753974606,0.018816539892747,0.019968200474239,0.019159282586507,0.019135142784926,0.02018872315881,0.019928207136353,0.019113852511985,0.019089494402401,0.020141513625916
hcn+h2o->hconh2,0.035799154240408,0.035671915291516,0.036053203632491,0.036521534268474,0.036541617318989,0.036339566979706,0.034530693247717,0.034456014476717,0.03669442601543,0.035108598357027,0.035034116424384,0.036949421924391,0.036635434780294,0.035016817106254,0.034941933104591,0.036870410278567
hconh2+h2o->syn_hcooh+nh3,0.00064578695833,-0.00042932848654,0.000476894552015,0.000796651542302,0.000990303337659,0.000986599588714,0.000535323662781,0.000538195361777,0.000999064358311,0.000568997990975,0.000572442023689,0.000875393449249,0.000997695928781,0.000563844339986,0.000567120169954,0.000899006864245
hcn+nh3->n2+ch4,0.070914873650082,0.062132896799305,0.063917546464843,0.063212902783725,0.063858060423122,0.06388783560277,0.063921692718402,0.06389064128323,0.063649053823809,0.063686800356514,0.063655986708717,0.0648215960355,0.063686204992251,0.063719813892469,0.063688961318604,0.064682389598119
co+ch4->ch3cho,-0.019124492632528,-0.002054297813515,-0.004924795596452,-0.004034267888926,-0.00430730877622,-0.004070327493025,-0.003794740220087,-0.00385539015349,-0.004027259174194,-0.003632458072246,-0.003688879567676,-0.004175061661101,-0.004033814305387,-0.003657585675029,-0.003715367225823,-0.004159738834005
n2+f2->trans_n2f2,-0.039533034023123,-0.031521044207921,-0.032072601830691,-0.029712605771408,-0.030857118508152,-0.03135212225186,-0.034519293997278,-0.034623489162698,-0.028654018806094,-0.031034879303206,-0.03113070427338,-0.030300317533886,-0.02911729910636,-0.031561122164533,-0.031659330606772,-0.030562841906487
n2+f2->cis_n2f2,-0.042243484880999,-0.028611302333559,-0.030780624896011,-0.027146142919492,-0.026553287673039,-0.026256337246821,-0.03296394570026,-0.033191719949912,-0.023564344780482,-0.029489987644979,-0.029704337914552,-0.024218745353437,-0.023983729053271,-0.030021590465424,-0.030239755381445,-0.024647863177734
2bh3->b2h6,0.034759161330143,0.076003049665538,0.070030934347074,0.074288009826709,0.072567317897885,0.072528335265318,0.071868249644666,0.071870715265206,0.072552670336421,0.071897918058937,0.071900386679644,0.072755825427663,0.072546415928933,0.071890711996019,0.071893179133895,0.072702309575327
cis_ch3ono->ch3no2,-0.001784003797752,0.010862457209015,0.002526196293132,0.003475311952883,-0.006382934299523,-0.026018128840434,0.017941299207649,0.045113512292232,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
ch2c->c2h2,0.055950790523497,0.085188104709204,0.071039090614931,0.073140965221484,0.069738710674997,0.069416350232743,0.07020109706454,0.070246416445997,0.069452322141928,0.0702614327151,0.070305447911807,0.069442943415936,0.069431881448026,0.070238603639979,0.070282964936411,0.069390455530567
allene->propyne,0.002684269136722,0.007106252571703,0.002128794963767,0.00163985436123,-0.000432099198179,-0.000506084414866,-0.000547599289405,-0.000505968775755,-0.000499804770243,-0.000405578506886,-0.000365095283414,0.000137735461095,-0.000501927762045,-0.000436990948984,-0.000396179452764,-2.91110258388017E-06
cyclopropene->propyne,0.043137594129704,0.037443644577721,0.037421895386714,0.036840532084625,0.037024630182216,0.036873786997788,0.03663071830978,0.036592857714538,0.037009565387805,0.036811440846904,0.036773015637266,0.037278017679981,0.036979565123332,0.036774588955339,0.036736316379361,0.03718372627975
oxirane->ch3cho,0.049125859147324,0.040536641934295,0.042332737516119,0.042138338840943,0.043691762507791,0.043370384414317,0.042668362604587,0.042529555953706,0.043220430078378,0.042480754960224,0.042348745981514,0.042560883049191,0.043256510867423,0.042517223691135,0.042383333642789,0.042729498020464
syn_vinyl_alcohol->ch3cho,0.019052491760306,0.016191615791684,0.016072703432769,0.015752370520033,0.016327661459513,0.015886584586582,0.015137731809546,0.015058099560918,0.015980112312462,0.015252485767576,0.01517831917019,0.016021623477883,0.015959981251967,0.015230678507663,0.015155040828717,0.015992829403672
cyclobutene->trans_butadiene,0.024448572085959,0.015134190091516,0.01826157615551,0.018684777333363,0.021607911003827,0.021502336182948,0.021802377555446,0.021668995905543,0.021259193359612,0.021605109171389,0.021472009108493,0.021671060872137,0.021341293993601,0.021654298422845,0.021520498859758,0.021702804573579
2nh3->nh3_dimer,0.003007351129028,0.006572468640243,0.005793372498147,0.006285595121497,0.006094567665556,0.006114979928284,0.00604428578977,0.006029316059809,0.006153363890064,0.006077697077046,0.006062800043395,0.006488744090717,0.006145062886858,0.006071000417279,0.006056084310785,0.006413252247725
2h2o->h2o_dimer,0.006677184373075,0.009953252548485,0.009181433507905,0.009675989946487,0.009462305943146,0.009468644291189,0.009360740496078,0.009344663563439,0.009553770492801,0.009452917787513,0.009437059179135,0.009351891966674,0.009536650247128,0.009435966588455,0.009420057493571,0.009378365688548
2hf->hf_dimer,0.004309571403439,0.0075550830461,0.006946786105857,0.007462389863065,0.007337189248148,0.007310366097727,0.007083937936329,0.00707663600943,0.007375606071093,0.007154078015219,0.007146791174705,0.007299296319786,0.00736099662609,0.00713961695692,0.007132329337935,0.007303715001484


==> aw shuccs/Bozkaya_SI_table.csv <==
Reaction,SCF,MP2,CCSD,CCSD(T),LCCSD,O2D2 (HF),O2D2 (KS),t-O2D2 (KS),O2D3 (HF),O2D3 (KS),t-O2D3 (KS),O2D3 (PM),O2D∞ (HF),O2D∞ (KS),t-O2D∞ (KS),O2D∞ (PM)
f2o+h2->f2+h2o,0.119378711015273,0.112768424968365,0.112168925718507,0.107938556861967,0.104138580833379,0.10358026972699,0.108435733254751,0.108873236861513,0.101297312591413,0.105805669807609,0.106223416398265,0.101567704724687,0.101653258890522,0.106215620551495,0.106641455042293,0.101955093705143
trans_h2o2+h2->2h2o,0.146837522686809,0.142816188304494,0.139697441678635,0.13643300058709,0.133734939838348,0.133695838961671,0.134459617166158,0.134470375110396,0.133787800738759,0.134552264083396,0.134562738822922,0.134730561545666,0.133763995097354,0.134530709242682,0.134541254489307,0.134524963128911
co+h2->ch2o,-0.001548441330399,0.010176785084326,0.009896738878012,0.009535590267788,0.009937383325024,0.010104670216848,0.010550959202007,0.010540220791242,0.009964115033625,0.010357195751894,0.010358221064976,0.009894246346406,0.009995464803296,0.010386082633957,0.010384448263736,0.009920123406658
co+3h2->ch4+h2o,0.090739902034812,0.106009909654617,0.106269571150548,0.103332776399213,0.101717362295673,0.102445424845953,0.104522055255515,0.104583498230539,0.102772496834277,0.105012009947416,0.105070729725767,0.103130313915401,0.102692127728929,0.104913502533293,0.104972782429513,0.102968943452524
n2+3h2->2nh3,0.052500972257235,0.058871512651521,0.062738911174179,0.059605890743498,0.058041259111235,0.058296963702276,0.059442116511718,0.059509396840028,0.05909164348472,0.060484492177409,0.060549885801976,0.058497441038725,0.058934129873038,0.060307541152824,0.060373315513317,0.058428067480307
n2o+h2->n2+h2o,0.157962407982296,0.116916843564027,0.133763407746173,0.124498836711766,0.122785274557316,0.123435940704752,0.130073502713657,0.130018745751798,0.123467607425312,0.129839969123637,0.129787527160758,0.124348390058344,0.123442514066781,0.129873502086824,0.129820639368845,0.124160235236857
trans_hno2+3h2->2h2o+nh3,0.211667126612838,0.196401128732568,0.199795779016632,0.190149799187296,0.178187857122595,0.168943315085727,0.075235033801199,0.171358970095191,0.169556709852074,0.183368137738093,0.186669834582055,0.170164138519723,NaN,NaN,NaN,NaN
c2h2+h2->c2h4,0.08116766945048,0.076658365061022,0.081354614959309,0.080002967672485,0.080700394030629,0.080890293047986,0.081392044125693,0.081397388359889,0.080853811514786,0.081311279963771,0.081317102832429,0.081176540771466,0.080865497071443,0.081328213916663,0.081333901600345,0.081126584263231
ch2co+2h2->ch2o+ch4,0.074865820880476,0.066436096918828,0.073272080559015,0.069782120134214,0.070804791092392,0.070999934902261,0.072263316328893,0.072281701108828,0.070905521469811,0.072039383466397,0.072068620129379,0.070786865436261,0.070923690293313,0.072069902171158,0.07209697248814,0.070812998060475
bh3+3hf->bf3+3h2,0.150294355046564,0.1575610107985,0.152422831403154,0.155317408995867,0.154136252462414,0.153672708939894,0.151203869828974,0.151272554954101,0.153598201131045,0.151136515925141,0.151204850917207,0.15326875734911,0.153623719825558,0.151157384199571,0.151225773495423,0.153369681847114
syn_hcooh->co2+h2,-0.000947079283034,0.00072011670276,-0.005580798798293,-0.003379660149251,-0.004638512535756,-0.005308511192851,-0.006618912107229,-0.006496644595308,-0.005502886255158,-0.006841149365463,-0.006719343900553,-0.005201692150867,-0.005468507754842,-0.006805954229613,-0.006683623066395,-0.005222721256874
co+h2o->co2+h2,0.002821918043199,0.020968203711542,0.010562412897768,0.014452508533508,0.012711450882229,0.012278280916462,0.00960535082865,0.009681025350426,0.01222240364433,0.009677164396018,0.009752071762623,0.012434400063948,0.012236415817909,0.009660854704627,0.009735935805749,0.012405182260008
c2h2+hf->ch2chf,0.045734664186654,0.040944821212719,0.045652320427394,0.045639280307398,0.046792548822964,0.046791427878191,0.046240325696289,0.046242121537972,0.046793768071467,0.046290914049877,0.046293363744894,0.046637630103163,0.046799908047575,0.046292490095112,0.046294723722696,0.046698153411143
hcn+h2o->co+nh3,0.032675943872519,0.01499449979621,0.020386886488474,0.019486017128017,0.020181957238663,0.019739374459093,0.018841753974606,0.018816539892747,0.019968200474239,0.019159282586507,0.019135142784926,0.02018872315881,0.019928207136353,0.019113852511985,0.019089494402401,0.020141513625916
hcn+h2o->hconh2,0.035799154240408,0.035671915291516,0.036053203632491,0.036521534268474,0.036541617318989,0.036339566979706,0.034530693247717,0.034456014476717,0.03669442601543,0.035108598357027,0.035034116424384,0.036949421924391,0.036635434780294,0.035016817106254,0.034941933104591,0.036870410278567
hconh2+h2o->syn_hcooh+nh3,0.00064578695833,-0.00042932848654,0.000476894552015,0.000796651542302,0.000990303337659,0.000986599588714,0.000535323662781,0.000538195361777,0.000999064358311,0.000568997990975,0.000572442023689,0.000875393449249,0.000997695928781,0.000563844339986,0.000567120169954,0.000899006864245
hcn+nh3->n2+ch4,0.070914873650082,0.062132896799305,0.063917546464843,0.063212902783725,0.063858060423122,0.06388783560277,0.063921692718402,0.06389064128323,0.063649053823809,0.063686800356514,0.063655986708717,0.0648215960355,0.063686204992251,0.063719813892469,0.063688961318604,0.064682389598119
co+ch4->ch3cho,-0.019124492632528,-0.002054297813515,-0.004924795596452,-0.004034267888926,-0.00430730877622,-0.004070327493025,-0.003794740220087,-0.00385539015349,-0.004027259174194,-0.003632458072246,-0.003688879567676,-0.004175061661101,-0.004033814305387,-0.003657585675029,-0.003715367225823,-0.004159738834005
n2+f2->trans_n2f2,-0.039533034023123,-0.031521044207921,-0.032072601830691,-0.029712605771408,-0.030857118508152,-0.03135212225186,-0.034519293997278,-0.034623489162698,-0.028654018806094,-0.031034879303206,-0.03113070427338,-0.030300317533886,-0.02911729910636,-0.031561122164533,-0.031659330606772,-0.030562841906487
n2+f2->cis_n2f2,-0.042243484880999,-0.028611302333559,-0.030780624896011,-0.027146142919492,-0.026553287673039,-0.026256337246821,-0.03296394570026,-0.033191719949912,-0.023564344780482,-0.029489987644979,-0.029704337914552,-0.024218745353437,-0.023983729053271,-0.030021590465424,-0.030239755381445,-0.024647863177734
2bh3->b2h6,0.034759161330143,0.076003049665538,0.070030934347074,0.074288009826709,0.072567317897885,0.072528335265318,0.071868249644666,0.071870715265206,0.072552670336421,0.071897918058937,0.071900386679644,0.072755825427663,0.072546415928933,0.071890711996019,0.071893179133895,0.072702309575327
cis_ch3ono->ch3no2,-0.001784003797752,0.010862457209015,0.002526196293132,0.003475311952883,-0.006382934299523,-0.026018128840434,0.017941299207649,0.045113512292232,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
ch2c->c2h2,0.055950790523497,0.085188104709204,0.071039090614931,0.073140965221484,0.069738710674997,0.069416350232743,0.07020109706454,0.070246416445997,0.069452322141928,0.0702614327151,0.070305447911807,0.069442943415936,0.069431881448026,0.070238603639979,0.070282964936411,0.069390455530567
allene->propyne,0.002684269136722,0.007106252571703,0.002128794963767,0.00163985436123,-0.000432099198179,-0.000506084414866,-0.000547599289405,-0.000505968775755,-0.000499804770243,-0.000405578506886,-0.000365095283414,0.000137735461095,-0.000501927762045,-0.000436990948984,-0.000396179452764,-2.91110258388017E-06
cyclopropene->propyne,0.043137594129704,0.037443644577721,0.037421895386714,0.036840532084625,0.037024630182216,0.036873786997788,0.03663071830978,0.036592857714538,0.037009565387805,0.036811440846904,0.036773015637266,0.037278017679981,0.036979565123332,0.036774588955339,0.036736316379361,0.03718372627975
oxirane->ch3cho,0.049125859147324,0.040536641934295,0.042332737516119,0.042138338840943,0.043691762507791,0.043370384414317,0.042668362604587,0.042529555953706,0.043220430078378,0.042480754960224,0.042348745981514,0.042560883049191,0.043256510867423,0.042517223691135,0.042383333642789,0.042729498020464
syn_vinyl_alcohol->ch3cho,0.019052491760306,0.016191615791684,0.016072703432769,0.015752370520033,0.016327661459513,0.015886584586582,0.015137731809546,0.015058099560918,0.015980112312462,0.015252485767576,0.01517831917019,0.016021623477883,0.015959981251967,0.015230678507663,0.015155040828717,0.015992829403672
cyclobutene->trans_butadiene,0.024448572085959,0.015134190091516,0.01826157615551,0.018684777333363,0.021607911003827,0.021502336182948,0.021802377555446,0.021668995905543,0.021259193359612,0.021605109171389,0.021472009108493,0.021671060872137,0.021341293993601,0.021654298422845,0.021520498859758,0.021702804573579
2nh3->nh3_dimer,0.003007351129028,0.006572468640243,0.005793372498147,0.006285595121497,0.006094567665556,0.006114979928284,0.00604428578977,0.006029316059809,0.006153363890064,0.006077697077046,0.006062800043395,0.006488744090717,0.006145062886858,0.006071000417279,0.006056084310785,0.006413252247725
2h2o->h2o_dimer,0.006677184373075,0.009953252548485,0.009181433507905,0.009675989946487,0.009462305943146,0.009468644291189,0.009360740496078,0.009344663563439,0.009553770492801,0.009452917787513,0.009437059179135,0.009351891966674,0.009536650247128,0.009435966588455,0.009420057493571,0.009378365688548
2hf->hf_dimer,0.004309571403439,0.0075550830461,0.006946786105857,0.007462389863065,0.007337189248148,0.007310366097727,0.007083937936329,0.00707663600943,0.007375606071093,0.007154078015219,0.007146791174705,0.007299296319786,0.00736099662609,0.00713961695692,0.007132329337935,0.007303715001484


==> aw shuccs/new_geometries/allene.dat <==
C          -2.38904        0.76592        1.00829
C          -2.56222        1.87604        0.34892
C          -2.73460        2.98547       -0.31180
H          -1.89858        3.50637       -0.76856
H          -3.71992        3.42674       -0.42710
H          -2.43898       -0.19889        0.51277
H          -2.18829        0.76846        2.07534

==> aw shuccs/new_geometries/b2h6.dat <==
B          -4.26637       -0.31516       -1.68190
H          -5.00996        0.58652       -1.88885
H          -4.65841       -1.41990       -1.49581
B          -2.52923       -0.00454       -1.64997
H          -1.78564       -0.90622       -1.44303
H          -3.34820       -0.33881       -2.62378
H          -3.44740        0.01911       -0.70809
H          -2.13719        1.10020       -1.83607

==> aw shuccs/new_geometries/bf3.dat <==
B          -7.49673        0.51689       18.68631
F          -6.18032        0.51689       18.68631
F          -8.15484        1.44739       18.02767
F          -8.15484       -0.41361       19.34494

==> aw shuccs/new_geometries/bh3.dat <==
B          -6.77802       -0.06730       17.59112
H          -5.58803       -0.06730       17.59112
H          -7.37302        0.28236       16.62170
H          -7.37302       -0.41696       18.56054

==> aw shuccs/new_geometries/c2h2.dat <==
C          -6.91497        0.25946       24.22537
C          -6.95504        0.24983       23.02763
H          -6.87943        0.26801       25.28775
H          -6.99058        0.24128       21.96525

==> aw shuccs/new_geometries/c2h4.dat <==
C          -7.33954        0.55282       23.32696
C          -7.43349        0.58012       22.00331
H          -7.98559       -0.07457       23.93271
H          -6.61241        1.15649       23.86063
H          -8.15997       -0.02428       21.46958
H          -6.78643        1.20638       21.39746

==> aw shuccs/new_geometries/ch2c.dat <==
C          -2.42787        0.89881        0.94149
C          -1.87214        1.66050        0.05304
H          -3.01118        0.03148        0.63709
H          -2.31762        1.11780        2.00217

==> aw shuccs/new_geometries/ch2chf.dat <==
C          -4.94210       -0.86495        1.68912
C          -5.90220       -1.56899        2.26008
H          -4.48977       -1.18103        0.75770
H          -4.59555        0.04581        2.15835
F          -6.37461       -2.71294        1.72299
H          -6.40473       -1.32258        3.18851

==> aw shuccs/new_geometries/ch2co.dat <==
C         -10.50145        2.72759       15.54929
C         -10.64975        2.73195       14.24818
O         -10.78125        2.73581       13.09419
H         -10.72757        1.83343       16.11180
H         -10.15395        3.61819       16.05241

==> aw shuccs/new_geometries/ch2o.dat <==
C          -3.13395       -0.14834        0.00000
O          -2.42114        0.81711       -0.00000
H          -3.49920       -0.61520       -0.93880
H          -3.47259       -0.63485        0.93880

==> aw shuccs/new_geometries/ch3cho.dat <==
C          -6.50490        1.99319       -0.01420
C          -5.06862        2.44768        0.00749
H          -6.91073        2.00508        1.00352
H          -6.58195        0.99060       -0.43586
H          -7.10632        2.69589       -0.60156
O          -4.13644        1.79152       -0.38039
H          -4.90670        3.46893        0.42099

==> aw shuccs/new_geometries/ch3no2.dat <==
O          -5.29297       -1.22822       -2.10384
N          -4.08081       -1.09230       -2.10107
O          -3.29095       -1.71301       -1.40805
C          -3.49251       -0.08258       -3.04678
H          -4.30510        0.47609       -3.50051
H          -2.92107       -0.63870       -3.78898
H          -2.82336        0.55148       -2.46878

==> aw shuccs/new_geometries/ch4.dat <==
C          -4.44310        0.93220        0.00000
H          -3.35173        0.93219       -0.00000
H          -4.80689        1.76918        0.59849
H          -4.80689       -0.00461        0.42561
H          -4.80689        1.03201       -1.02410

==> aw shuccs/new_geometries/cis_ch3ono.dat <==
C          -5.91061       -2.40067       -1.27216
O          -5.37290       -1.31946       -2.05688
H          -5.71067       -2.24496       -0.20945
H          -5.47973       -3.35582       -1.58135
H          -6.97943       -2.37757       -1.47084
N          -3.98507       -1.13364       -1.97262
O          -3.42893       -1.89531       -1.26259

==> aw shuccs/new_geometries/cis_n2f2.dat <==
N          -4.33380        1.67198        0.13675
N          -3.22440        1.67263       -0.35039
F          -5.35742        2.04581       -0.73017
F          -3.17059        2.04704       -1.69046

==> aw shuccs/new_geometries/co.dat <==
O          -3.21669        1.04157        0.00000
C          -2.37875        1.79546        0.00000

==> aw shuccs/new_geometries/co2.dat <==
C           0.00000        0.00000        1.00000
O           0.00000        0.00000        2.16065
O           0.00000        0.00001       -0.16064

==> aw shuccs/new_geometries/cyclobutene.dat <==
C          -3.37554        1.86607        0.94693
C          -2.29952        1.94206        0.15598
C          -2.73106        3.24042       -0.50516
C          -3.99657        3.15073        0.42450
H          -2.94322        3.18304       -1.57746
H          -2.08704        4.10658       -0.32316
H          -4.94877        3.04080       -0.10405
H          -4.09272        3.96449        1.15024
H          -3.70210        1.15255        1.69545
H          -1.42600        1.31345        0.02240

==> aw shuccs/new_geometries/cyclopropene.dat <==
C          -3.62053        2.24604        0.75324
C          -2.76480        2.69100       -0.10379
C          -4.02087        3.51639        0.04177
H          -4.78354        3.48138       -0.73786
H          -3.98292        4.46830        0.57388
H          -3.90902        1.50940        1.48343
H          -1.81920        2.59598       -0.60964

==> aw shuccs/new_geometries/f2.dat <==
F          -4.36867        0.57183        0.00000
F          -3.53199        1.70378        0.00000

==> aw shuccs/new_geometries/f2o.dat <==
F          -6.08812        0.65992        0.00000
F          -4.43080        2.13812        0.00000
O          -4.68357        0.75333        0.00000

==> aw shuccs/new_geometries/h2.dat <==
H          -3.78083        1.12796        0.00000
H          -3.13731        0.75360        0.00000

==> aw shuccs/new_geometries/h2o.dat <==
O          -3.64602        1.05241       -0.00421
H          -2.68494        1.09908        0.00670
H          -3.92119        1.95032        0.20562

==> aw shuccs/new_geometries/h2o_dimer.dat <==
O          -2.26477       -0.35448        2.18645
H          -1.55316       -0.01386        1.63819
H          -1.97118       -0.20876        3.08956
O          -4.52514        1.44733        1.77503
H          -3.77802        0.84632        1.91027
H          -5.22737        0.85155        1.49463

==> aw shuccs/new_geometries/hcn.dat <==
C          -1.16456        0.49440        3.54905
N          -1.95253       -0.14403        4.08877
H          -0.43303        1.08715        3.04790

==> aw shuccs/new_geometries/hconh2.dat <==
N          -5.96212        1.52501       -0.25465
C          -4.61909        1.64921       -0.06844
H          -6.35685        0.60557       -0.38263
H          -6.56911        2.32739       -0.26815
O          -3.83260        0.73058       -0.04107
H          -4.31577        2.70773        0.05832

==> aw shuccs/new_geometries/hf.dat <==
F          -6.18414       -0.50407       18.51511
H          -5.26385       -0.50407       18.51511

==> aw shuccs/new_geometries/hf_dimer.dat <==
F          -2.01138       -0.50971        1.63600
H          -1.40048       -0.40487        0.94759
F          -2.12875       -1.20825       -0.83167
H          -2.73964       -1.31307       -0.14325

==> aw shuccs/new_geometries/n2.dat <==
N          -5.92166        0.56903        0.00000
N          -4.94578        0.07097        0.00000

==> aw shuccs/new_geometries/n2o.dat <==
N          -7.21692       -1.65869        1.94881
N          -6.25494       -1.07288        1.95403
O          -5.24366       -0.45705        1.95953

==> aw shuccs/new_geometries/nh3.dat <==
N          -4.07137        0.41469       -0.02685
H          -3.05664        0.38434        0.01493
H          -4.38527        0.76643        0.87320
H          -4.38527       -0.55000       -0.08330

==> aw shuccs/new_geometries/nh3_dimer.dat <==
N          -2.69669        0.08426        1.70701
H          -2.29927       -0.35002        0.87658
H          -2.98828       -0.66580        2.32687
H          -3.54087        0.56893        1.41669
N          -0.03904        0.10596        0.12236
H           0.25223        0.85607       -0.49754
H          -0.43607        0.54008        0.95305
H           0.80512       -0.37896        0.41219

==> aw shuccs/new_geometries/oxirane.dat <==
C          -2.47191        0.73738        1.00405
C          -2.59690        2.04078        0.33988
O          -1.46198        1.20439        0.10765
H          -3.05974       -0.10492        0.64589
H          -2.18218        0.69562        2.05173
H          -2.39827        2.95014        0.90282
H          -3.27583        2.14959       -0.50304

==> aw shuccs/new_geometries/propyne.dat <==
C          -3.80335        1.69095        1.27806
C          -3.08386        2.46574        0.27483
H          -4.44257        2.33631        1.88752
H          -3.10869        1.17617        1.94815
H          -4.43923        0.93525        0.80779
C          -2.49089        3.10425       -0.55201
H          -1.96655        3.66899       -1.28302

==> aw shuccs/new_geometries/syn_hcooh.dat <==
C          -1.98817        1.08456       -4.66109
O          -3.02914        0.23082       -4.66111
O          -0.83384        0.76545       -4.66112
H          -2.36612        2.11653       -4.66112
H          -2.66207       -0.66780       -4.66112

==> aw shuccs/new_geometries/syn_vinyl_alcohol.dat <==
C          -2.81630        1.06429        1.12339
C          -2.86320        2.18113        0.40025
H          -3.54877        0.88961        1.89908
H          -2.05830        0.30295        0.96551
O          -2.02160        2.54581       -0.60463
H          -3.61850        2.94438        0.55394
H          -1.35879        1.85505       -0.72506

==> aw shuccs/new_geometries/trans_butadiene.dat <==
C          -2.71394        0.64376        1.35091
C          -2.17229        1.44749        0.42966
C          -2.77675        2.68783       -0.03646
C          -2.23503        3.49164       -0.95760
H          -2.22611       -0.27088        1.66666
H          -3.66551        0.87870        1.81833
H          -1.21652        1.17936       -0.01716
H          -3.73244        2.95603        0.41046
H          -1.28334        3.25681       -1.42486
H          -2.72277        4.40637       -1.27322

==> aw shuccs/new_geometries/trans_h2o2.dat <==
O          -7.43766        0.40382       22.40069
O          -7.15484        0.52569       20.96996
H          -6.64251        0.82991       22.74365
H          -7.94999        0.09960       20.62700

==> aw shuccs/new_geometries/trans_hno2.dat <==
H           1.75914       -0.17890        0.00000
O           0.88988       -0.60485       -0.00000
N          -0.00025        0.51894       -0.00000
O          -1.11357        0.17090        0.00000

==> aw shuccs/new_geometries/trans_n2f2.dat <==
N          -4.39145        1.52998        0.20728
N          -3.27245        1.78687       -0.20724
F          -5.26504        2.09712       -0.70792
F          -2.39877        1.21973        0.70788

==> new_geometries/allene.dat <==
C          -2.38904        0.76592        1.00829
C          -2.56222        1.87604        0.34892
C          -2.73460        2.98547       -0.31180
H          -1.89858        3.50637       -0.76856
H          -3.71992        3.42674       -0.42710
H          -2.43898       -0.19889        0.51277
H          -2.18829        0.76846        2.07534

==> new_geometries/b2h6.dat <==
B          -4.26637       -0.31516       -1.68190
H          -5.00996        0.58652       -1.88885
H          -4.65841       -1.41990       -1.49581
B          -2.52923       -0.00454       -1.64997
H          -1.78564       -0.90622       -1.44303
H          -3.34820       -0.33881       -2.62378
H          -3.44740        0.01911       -0.70809
H          -2.13719        1.10020       -1.83607

==> new_geometries/bf3.dat <==
B          -7.49673        0.51689       18.68631
F          -6.18032        0.51689       18.68631
F          -8.15484        1.44739       18.02767
F          -8.15484       -0.41361       19.34494

==> new_geometries/bh3.dat <==
B          -6.77802       -0.06730       17.59112
H          -5.58803       -0.06730       17.59112
H          -7.37302        0.28236       16.62170
H          -7.37302       -0.41696       18.56054

==> new_geometries/c2h2.dat <==
C          -6.91497        0.25946       24.22537
C          -6.95504        0.24983       23.02763
H          -6.87943        0.26801       25.28775
H          -6.99058        0.24128       21.96525

==> new_geometries/c2h4.dat <==
C          -7.33954        0.55282       23.32696
C          -7.43349        0.58012       22.00331
H          -7.98559       -0.07457       23.93271
H          -6.61241        1.15649       23.86063
H          -8.15997       -0.02428       21.46958
H          -6.78643        1.20638       21.39746

==> new_geometries/ch2c.dat <==
C          -2.42787        0.89881        0.94149
C          -1.87214        1.66050        0.05304
H          -3.01118        0.03148        0.63709
H          -2.31762        1.11780        2.00217

==> new_geometries/ch2chf.dat <==
C          -4.94210       -0.86495        1.68912
C          -5.90220       -1.56899        2.26008
H          -4.48977       -1.18103        0.75770
H          -4.59555        0.04581        2.15835
F          -6.37461       -2.71294        1.72299
H          -6.40473       -1.32258        3.18851

==> new_geometries/ch2co.dat <==
C         -10.50145        2.72759       15.54929
C         -10.64975        2.73195       14.24818
O         -10.78125        2.73581       13.09419
H         -10.72757        1.83343       16.11180
H         -10.15395        3.61819       16.05241

==> new_geometries/ch2o.dat <==
C          -3.13395       -0.14834        0.00000
O          -2.42114        0.81711       -0.00000
H          -3.49920       -0.61520       -0.93880
H          -3.47259       -0.63485        0.93880

==> new_geometries/ch3cho.dat <==
C          -6.50490        1.99319       -0.01420
C          -5.06862        2.44768        0.00749
H          -6.91073        2.00508        1.00352
H          -6.58195        0.99060       -0.43586
H          -7.10632        2.69589       -0.60156
O          -4.13644        1.79152       -0.38039
H          -4.90670        3.46893        0.42099

==> new_geometries/ch3no2.dat <==
O          -5.29297       -1.22822       -2.10384
N          -4.08081       -1.09230       -2.10107
O          -3.29095       -1.71301       -1.40805
C          -3.49251       -0.08258       -3.04678
H          -4.30510        0.47609       -3.50051
H          -2.92107       -0.63870       -3.78898
H          -2.82336        0.55148       -2.46878

==> new_geometries/ch4.dat <==
C          -4.44310        0.93220        0.00000
H          -3.35173        0.93219       -0.00000
H          -4.80689        1.76918        0.59849
H          -4.80689       -0.00461        0.42561
H          -4.80689        1.03201       -1.02410

==> new_geometries/cis_ch3ono.dat <==
C          -5.91061       -2.40067       -1.27216
O          -5.37290       -1.31946       -2.05688
H          -5.71067       -2.24496       -0.20945
H          -5.47973       -3.35582       -1.58135
H          -6.97943       -2.37757       -1.47084
N          -3.98507       -1.13364       -1.97262
O          -3.42893       -1.89531       -1.26259

==> new_geometries/cis_n2f2.dat <==
N          -4.33380        1.67198        0.13675
N          -3.22440        1.67263       -0.35039
F          -5.35742        2.04581       -0.73017
F          -3.17059        2.04704       -1.69046

==> new_geometries/co.dat <==
O          -3.21669        1.04157        0.00000
C          -2.37875        1.79546        0.00000

==> new_geometries/co2.dat <==
C           0.00000        0.00000        1.00000
O           0.00000        0.00000        2.16065
O           0.00000        0.00001       -0.16064

==> new_geometries/cyclobutene.dat <==
C          -3.37554        1.86607        0.94693
C          -2.29952        1.94206        0.15598
C          -2.73106        3.24042       -0.50516
C          -3.99657        3.15073        0.42450
H          -2.94322        3.18304       -1.57746
H          -2.08704        4.10658       -0.32316
H          -4.94877        3.04080       -0.10405
H          -4.09272        3.96449        1.15024
H          -3.70210        1.15255        1.69545
H          -1.42600        1.31345        0.02240

==> new_geometries/cyclopropene.dat <==
C          -3.62053        2.24604        0.75324
C          -2.76480        2.69100       -0.10379
C          -4.02087        3.51639        0.04177
H          -4.78354        3.48138       -0.73786
H          -3.98292        4.46830        0.57388
H          -3.90902        1.50940        1.48343
H          -1.81920        2.59598       -0.60964

==> new_geometries/f2.dat <==
F          -4.36867        0.57183        0.00000
F          -3.53199        1.70378        0.00000

==> new_geometries/f2o.dat <==
F          -6.08812        0.65992        0.00000
F          -4.43080        2.13812        0.00000
O          -4.68357        0.75333        0.00000

==> new_geometries/h2.dat <==
H          -3.78083        1.12796        0.00000
H          -3.13731        0.75360        0.00000

==> new_geometries/h2o.dat <==
O          -3.64602        1.05241       -0.00421
H          -2.68494        1.09908        0.00670
H          -3.92119        1.95032        0.20562

==> new_geometries/h2o_dimer.dat <==
O          -2.26477       -0.35448        2.18645
H          -1.55316       -0.01386        1.63819
H          -1.97118       -0.20876        3.08956
O          -4.52514        1.44733        1.77503
H          -3.77802        0.84632        1.91027
H          -5.22737        0.85155        1.49463

==> new_geometries/hcn.dat <==
C          -1.16456        0.49440        3.54905
N          -1.95253       -0.14403        4.08877
H          -0.43303        1.08715        3.04790

==> new_geometries/hconh2.dat <==
N          -5.96212        1.52501       -0.25465
C          -4.61909        1.64921       -0.06844
H          -6.35685        0.60557       -0.38263
H          -6.56911        2.32739       -0.26815
O          -3.83260        0.73058       -0.04107
H          -4.31577        2.70773        0.05832

==> new_geometries/hf.dat <==
F          -6.18414       -0.50407       18.51511
H          -5.26385       -0.50407       18.51511

==> new_geometries/hf_dimer.dat <==
F          -2.01138       -0.50971        1.63600
H          -1.40048       -0.40487        0.94759
F          -2.12875       -1.20825       -0.83167
H          -2.73964       -1.31307       -0.14325

==> new_geometries/n2.dat <==
N          -5.92166        0.56903        0.00000
N          -4.94578        0.07097        0.00000

==> new_geometries/n2o.dat <==
N          -7.21692       -1.65869        1.94881
N          -6.25494       -1.07288        1.95403
O          -5.24366       -0.45705        1.95953

==> new_geometries/nh3.dat <==
N          -4.07137        0.41469       -0.02685
H          -3.05664        0.38434        0.01493
H          -4.38527        0.76643        0.87320
H          -4.38527       -0.55000       -0.08330

==> new_geometries/nh3_dimer.dat <==
N          -2.69669        0.08426        1.70701
H          -2.29927       -0.35002        0.87658
H          -2.98828       -0.66580        2.32687
H          -3.54087        0.56893        1.41669
N          -0.03904        0.10596        0.12236
H           0.25223        0.85607       -0.49754
H          -0.43607        0.54008        0.95305
H           0.80512       -0.37896        0.41219

==> new_geometries/oxirane.dat <==
C          -2.47191        0.73738        1.00405
C          -2.59690        2.04078        0.33988
O          -1.46198        1.20439        0.10765
H          -3.05974       -0.10492        0.64589
H          -2.18218        0.69562        2.05173
H          -2.39827        2.95014        0.90282
H          -3.27583        2.14959       -0.50304

==> new_geometries/propyne.dat <==
C          -3.80335        1.69095        1.27806
C          -3.08386        2.46574        0.27483
H          -4.44257        2.33631        1.88752
H          -3.10869        1.17617        1.94815
H          -4.43923        0.93525        0.80779
C          -2.49089        3.10425       -0.55201
H          -1.96655        3.66899       -1.28302

==> new_geometries/syn_hcooh.dat <==
C          -1.98817        1.08456       -4.66109
O          -3.02914        0.23082       -4.66111
O          -0.83384        0.76545       -4.66112
H          -2.36612        2.11653       -4.66112
H          -2.66207       -0.66780       -4.66112

==> new_geometries/syn_vinyl_alcohol.dat <==
C          -2.81630        1.06429        1.12339
C          -2.86320        2.18113        0.40025
H          -3.54877        0.88961        1.89908
H          -2.05830        0.30295        0.96551
O          -2.02160        2.54581       -0.60463
H          -3.61850        2.94438        0.55394
H          -1.35879        1.85505       -0.72506

==> new_geometries/trans_butadiene.dat <==
C          -2.71394        0.64376        1.35091
C          -2.17229        1.44749        0.42966
C          -2.77675        2.68783       -0.03646
C          -2.23503        3.49164       -0.95760
H          -2.22611       -0.27088        1.66666
H          -3.66551        0.87870        1.81833
H          -1.21652        1.17936       -0.01716
H          -3.73244        2.95603        0.41046
H          -1.28334        3.25681       -1.42486
H          -2.72277        4.40637       -1.27322

==> new_geometries/trans_h2o2.dat <==
O          -7.43766        0.40382       22.40069
O          -7.15484        0.52569       20.96996
H          -6.64251        0.82991       22.74365
H          -7.94999        0.09960       20.62700

==> new_geometries/trans_hno2.dat <==
H           1.75914       -0.17890        0.00000
O           0.88988       -0.60485       -0.00000
N          -0.00025        0.51894       -0.00000
O          -1.11357        0.17090        0.00000

==> new_geometries/trans_n2f2.dat <==
N          -4.39145        1.52998        0.20728
N          -3.27245        1.78687       -0.20724
F          -5.26504        2.09712       -0.70792
F          -2.39877        1.21973        0.70788
